Thermal transmittance prediction based on the application of artificial neural networks on heat flux method results

Deep energy renovation of building stock came more into focus in the European Union due to energy efficiency related directives. Many buildings that must undergo deep energy renovation are old and may lack design/renovation documentation, or possible degradation of materials might have occurred in building elements over time. Thermal transmittance (i.e. U-value) is one of the most important parameters for determining the transmission heat losses through building envelope elements. It depends on the thickness and thermal properties of all the materials that form a building element. In-situ U-value can be determined by ISO 9869-1 standard (Heat Flux Method - HFM). Still, measurement duration is one of the reasons why HFM is not widely used in field testing before the renovation design process commences. This paper analyzes the possibility of reducing the measurement time by conducting parallel measurements with one heat-flux sensor. This parallelization could be achieved by applying a specific class of the Artificial Neural Network (ANN) on HFM results to predict unknown heat flux based on collected interior and exterior air temperatures. After the satisfying prediction is achieved, HFM sensor can be relocated to another measuring location. Paper shows a comparison of four ANN cases applied to HFM results for a measurement held on one multi-layer wall - multilayer perceptron with three neurons in one hidden layer, long short-term memory with 100 units, gated recurrent unit with 100 units and combination of 50 long short-term memory units and 50 gated recurrent units. The analysis gave promising results in term of predicting the heat flux rate based on the two input temperatures. Additional analysis on another wall showed possible limitations of the method that serves as a direction for further research on this topic.

==> Coments.txt <==
Reviewer 1. Comments on the Contribution

Contribution of the Submission:
Interesting fundamentals topic, but the claim that time to measure field thermal transmittance is an important problem to solve is highly dubious. 

Comments for the Authors:
The problem of time to measure and the benefit of using neural networks (rather than closed form analytical estimates) are both highly questionsable and the paper should put some effort into justifying these claims. How much of a problem is time (versus cost of measurement, access to the buiding, time of year) . What analytical methods were compared before use ANN? (eg dynamic computer modeling has been used to compare HFT results and the material properties tweaked to get  matching)



Reviewer 2. Comments on the Contribution
Contribution of the Submission:
Preliminary results on a non-destructive method to determine in-situ U-values. 
Comments for the Authors:
As with any field experiment, it will be important to include an uncertainty analysis. 


==> Manuscript (copy)/Coments.txt <==
Reviewer 1. Comments on the Contribution

Contribution of the Submission:
Interesting fundamentals topic, but the claim that time to measure field thermal transmittance is an important problem to solve is highly dubious. 

Comments for the Authors:
The problem of time to measure and the benefit of using neural networks (rather than closed form analytical estimates) are both highly questionsable and the paper should put some effort into justifying these claims. How much of a problem is time (versus cost of measurement, access to the buiding, time of year) . What analytical methods were compared before use ANN? (eg dynamic computer modeling has been used to compare HFT results and the material properties tweaked to get  matching)



Reviewer 2. Comments on the Contribution
Contribution of the Submission:
Preliminary results on a non-destructive method to determine in-situ U-values. 
Comments for the Authors:
As with any field experiment, it will be important to include an uncertainty analysis. 

